Tightened Convex Relaxations for Neural Network Robustness Certification

In this paper, we consider the problem of certifying the robustness of neural networks to perturbed and adversarial input data. Such certification is imperative for the application of neural networks in safety-critical decision-making and control systems. Certification techniques using convex optimization have been proposed, but they often suffer from relaxation errors that void the certificate. Our work exploits the structure of ReLU networks to improve relaxation errors through a novel partition-based certification procedure. The proposed method is proven to tighten existing linear programming relaxations, and asymptotically achieves zero relaxation error as the partition is made finer. We develop a finite partition that attains zero relaxation error and use the result to derive a tractable partitioning scheme that minimizes the worst-case relaxation error. Experiments using real data show that the partitioning procedure is able to issue robustness certificates in cases where prior methods fail. Consequently, partition-based certification procedures are found to provide an intuitive, effective, and theoretically justified method for tightening existing convex relaxation techniques.

==> figures/outer_approximation.tikz <==
\begin{tikzpicture}
    \def\fillperc{25};
    \coordinate (X1) at (0,0.4);
    \coordinate (X2) at (0.2,0.8);
    \coordinate (X3) at (0.8,1);
    \coordinate (X4) at (1,0.2);
    \coordinate (X5) at (0.4,0);
    
    \coordinate(fX1) at (2.2,0);
    \coordinate(fX2) at (2.5,0.2);
    \coordinate(fX3) at (2.9,0.05);
    \coordinate(fX4) at (2.85,0.3);
    \coordinate(fX5) at (3.1,0.6);
    \coordinate(fX6) at (2.75,0.75);
    \coordinate(fX7) at (2.65,1);
    \coordinate(fX8) at (2.4,0.75);
    \coordinate(fX9) at (2.15,0.8);
    \coordinate(fX10) at (2.25,0.35);
    
    \coordinate(fhatX1) at (2.1,-0.3);
    \coordinate(fhatX2) at (3,-0.2);
    \coordinate(fhatX3) at (3.3,0.6);
    \coordinate(fhatX4) at (2.6,1.2);
    \coordinate(fhatX5) at (1.9,0.7);
    
    \draw[thick,fill=blue!\fillperc,text opacity=1,path picture={\node(X) at (path picture bounding box.center) {$\mathcal{X}$};}] (X1) -- (X2) -- (X3) -- (X4) -- (X5) -- cycle;
    
    \draw[thick,fill=red!\fillperc,text opacity=1] (fhatX1) -- (fhatX2) node[midway,above] {$\hat{f}(\mathcal{X})$} -- (fhatX3) -- (fhatX4) -- (fhatX5) -- cycle;
    
    \draw[thick,fill=blue!\fillperc,text opacity=1,path picture={\node(fX) at (path picture bounding box.center) {$f(\mathcal{X})$};}] (fX1) -- (fX2) -- (fX3) -- (fX4) -- (fX5) -- (fX6) -- (fX7) -- (fX8) -- (fX9) -- (fX10) -- cycle;
    
    \draw[->] (X) edge [bend left] node[above] {$f$} (fX);
    
\end{tikzpicture}

==> figures/partitioned_objectives_iris.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
%
\begin{tikzpicture}

\begin{axis}[%
width=\fwidth,
height=0.789\fwidth,
at={(0\fwidth,0\fwidth)},
scale only axis,
xmin=1,
xmax=10,
xlabel style={font=\color{white!15!black}},
xlabel={Nominal Input Number},
ymin=-1.5,
ymax=1.5,
ylabel style={font=\color{white!15!black}},
ylabel={Optimal Objective Value},
axis background/.style={fill=white},
title style={font=\normalsize},xlabel style={font=\normalsize},ylabel style={font=\normalsize},legend style={font=\normalsize},ticklabel style={font=\normalsize}
]
\addplot [color=black, dotted, line width=4.0pt, forget plot]
  table[row sep=crcr]{%
1	-0.865900950597139\\
2	-0.820325043993221\\
3	-0.792756015683442\\
4	-0.957487881721143\\
5	-1.03438684455624\\
6	-0.873825877493471\\
7	-0.947413353233518\\
8	-0.842727298867918\\
9	-0.94677053482846\\
10	-0.889627888173415\\
}; \label{plt: line_1}
\addplot [color=black, dashdotted, line width=4.0pt, forget plot]
  table[row sep=crcr]{%
1	0.633084650396411\\
2	0.673092928787852\\
3	0.643701252337519\\
4	0.992406236091206\\
5	1.06212556758191\\
6	0.71200477379091\\
7	0.759325450389721\\
8	0.682896382198195\\
9	0.670337886787295\\
10	0.636459761868722\\
}; \label{plt: line_2}
\addplot [color=black, line width=4.0pt, forget plot]
  table[row sep=crcr]{%
1	-0.304775904900175\\
2	-0.361146327250592\\
3	-0.275068531363981\\
4	-0.361656033589776\\
5	-0.391331799103909\\
6	-0.345767914266743\\
7	-0.336634444465067\\
8	-0.309366677359071\\
9	-0.345729122073049\\
10	-0.336063432660464\\
}; \label{plt: line_3}
\addplot [color=mycolor1, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1	-0.595345192245124\\
2	-0.549769285725512\\
3	-0.527061588833963\\
4	-0.617518518311937\\
5	-0.598509179609181\\
6	-0.584995099964277\\
7	-0.626890833647666\\
8	-0.558756335167972\\
9	-0.644524552074915\\
10	-0.605656924576665\\
}; \label{plt: line_4}
\addplot [color=mycolor2, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1	0.339856591999815\\
2	0.37986486991843\\
3	0.355334525341547\\
4	0.629764571995974\\
5	0.654376957158203\\
6	0.400500178054212\\
7	0.416129112552957\\
8	0.376253118097048\\
9	0.34541808589045\\
10	0.329816497875687\\
}; \label{plt: line_5}
\addplot [color=mycolor3, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1	0.633084650439937\\
2	0.67309292830012\\
3	0.643701251946346\\
4	0.992406236301455\\
5	1.06212556777844\\
6	0.712004773745715\\
7	0.759325450617152\\
8	0.682896382012088\\
9	0.670337887005972\\
10	0.636459761912021\\
}; \label{plt: line_6}
\end{axis}
\end{tikzpicture}%


==> figures/partitioned_objectives_iris_multilayer.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
%
\begin{tikzpicture}

\begin{axis}[%
width=\fwidth,
height=0.789\fwidth,
at={(0\fwidth,0\fwidth)},
scale only axis,
xmin=1,
xmax=10,
xlabel style={font=\color{white!15!black}},
xlabel={Nominal Input Number},
ymin=-1.5,
ymax=2,
ylabel style={font=\color{white!15!black}},
ylabel={Optimal Objective Value},
axis background/.style={fill=white},
title style={font=\normalsize},xlabel style={font=\normalsize},ylabel style={font=\normalsize},legend style={font=\normalsize},ticklabel style={font=\normalsize}
]
\addplot [color=black, dotted, line width=4.0pt, forget plot]
  table[row sep=crcr]{%
1	-1.03313169394605\\
2	-0.615449086864132\\
3	-0.933002412632678\\
4	-0.825355383233757\\
5	-0.965062120182381\\
6	-0.839709041755995\\
7	-1.12375308975455\\
8	-0.931687943815209\\
9	-1.13191177848395\\
10	-1.00028596489356\\
}; \label{plt: multilayer_line_1}
\addplot [color=black, dashdotted, line width=4.0pt, forget plot]
  table[row sep=crcr]{%
1	1.42467524113528\\
2	1.34596825615468\\
3	1.29351261089591\\
4	1.81569310689779\\
5	1.77349872329231\\
6	1.43223529088627\\
7	1.472836230448\\
8	1.34239358427046\\
9	1.43704401042226\\
10	1.36489306094028\\
}; \label{plt: multilayer_line_2}
\addplot [color=black, line width=4.0pt, forget plot]
  table[row sep=crcr]{%
1	0.0409755737836563\\
2	0.265041847350758\\
3	0.0359090237099711\\
4	0.30774457676288\\
5	0.212650703468543\\
6	0.162087094674665\\
7	0.0070532392871796\\
8	0.0636249152466593\\
9	-0.00207324787394514\\
10	0.0448868283660608\\
}; \label{plt: multilayer_line_3}
\addplot [color=mycolor1, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1	0.104054194202003\\
2	0.184345240372144\\
3	0.104021340629934\\
4	0.317162908070117\\
5	0.261151520125545\\
6	0.157892900161135\\
7	0.0981682724065103\\
8	0.112292175817351\\
9	0.068675164851409\\
10	0.0829546948491318\\
}; \label{plt: multilayer_line_4}
\addplot [color=mycolor2, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1	0.927004769270094\\
2	0.968999087804264\\
3	0.841832088187239\\
4	1.31269023286412\\
5	1.24097268327343\\
6	0.983861786934969\\
7	0.944601186631724\\
8	0.88375669720103\\
9	0.91208727128974\\
10	0.885053022176508\\
}; \label{plt: multilayer_line_5}
\addplot [color=mycolor3, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
1	1.4246752406642\\
2	1.34596825925271\\
3	1.29351260918666\\
4	1.81569311412253\\
5	1.77349873162934\\
6	1.43223528761912\\
7	1.47283623146876\\
8	1.34239358303202\\
9	1.43704401134681\\
10	1.36489306127956\\
}; \label{plt: multilayer_line_6}
\end{axis}
\end{tikzpicture}%


==> figures/relaxed_relu_constraint.tikz <==
\begin{tikzpicture}
    \def\zhatmax{1};
    \def\zmax{1};
    \def\l{-0.6};
    \def\u{0.85};
    \def\tickwidth{0.05};
    \def\fillopac{0.25};
    
    \draw[thick,->] (-\zhatmax,0) -- (\zhatmax,0) node[right] {$\hat{z}$};
    \draw[thick,->] (0,0) -- (0,\zmax) node[above] {$z$};
    \draw (0,\tickwidth) -- (0,-\tickwidth) node[below] {$0$};
    \draw (\l,\tickwidth) -- (\l,-\tickwidth) node[below] {$l$};
    \draw (\u,\tickwidth) -- (\u,-\tickwidth) node[below] {$u$};
    
    \path[domain=\l:\u,fill=blue,fill opacity=\fillopac,text opacity=1] plot (\x,{max(0,\x)});
    \draw[ultra thick,domain=-\zhatmax:\zhatmax] plot (\x,{max(0,\x)}) node[above] {$\relu(\hat{z})$};
\end{tikzpicture}

==> figures/weight-based_partition.tikz <==
\begin{tikzpicture}
    \def\fillperc{25};
    \def\wione{0.6};
    \def\witwo{0.25};
    \def\wiscale{1.2};
    \coordinate (wi) at (\wione,\witwo);
    \coordinate (X1) at (0,0.4);
    \coordinate (X2) at (0.2,0.8);
    \coordinate (X3) at (0.8,1);
    \coordinate (X4) at (1,0.2);
    \coordinate (X5) at (0.4,0);
    
    \path[path picture={\node(X) at (path picture bounding box.center) {};}] (X1) -- (X2) -- (X3) -- (X4) -- (X5) -- cycle;
    \coordinate (Xc) at (X);
    
    \begin{scope}
        \clip (X1) -- (X2) -- (X3) -- (X4) -- (X5) -- cycle;
        \fill[green!\fillperc] ($(Xc) + (-\witwo,\wione)$) -- ($(Xc) + (\witwo,-\wione)$) -- ($(Xc) + (\witwo,-\wione) + \wiscale*(wi)$) -- ($(Xc) + (-\witwo,\wione) + \wiscale*(wi)$) -- cycle;
        \fill[red!\fillperc] ($(Xc) + (-\witwo,\wione)$) -- ($(Xc) + (\witwo,-\wione)$) -- ($(Xc) + (\witwo,-\wione) - \wiscale*(wi)$) -- ($(Xc) + (-\witwo,\wione) - \wiscale*(wi)$) -- cycle;
    \end{scope}
    
    \draw[thick,path picture={\node(X) at (path picture bounding box.center) {};}] (X1) -- (X2) -- (X3) -- (X4) -- (X5) node[pos=0.3,above] {$\mathcal{X}_i^{(1)}$} node[pos=0.9,above] {$\mathcal{X}_i^{(2)}$} -- cycle;
    \draw[thick,->] (Xc) -- ($(Xc) + (\wione,\witwo)$) node[above] {$w_i$};
    \draw[thick,dashed] ($(Xc) + (-\witwo,\wione)$) -- ($(Xc) + (\witwo,-\wione)$);
\end{tikzpicture}
\begin{tikzpicture}[scale=0.75]
    \def\fillperc{25};
    \def\zhatmax{1};
    \def\zmax{1};
    \def\l{-0.6};
    \def\u{0.85};
    \def\tickwidth{0.05};
    
    \draw[thick,->] (-\zhatmax,0) -- (\zhatmax,0) node[right] {$\hat{z}_i$};
    \draw[thick,->] (0,0) -- (0,\zmax) node[above] {$z_i$};
    \draw (0,\tickwidth) -- (0,-\tickwidth) node[below] {$0$};
    \draw (\l,\tickwidth) -- (\l,-\tickwidth) node[below] {$l_i$};
    \draw (\u,\tickwidth) -- (\u,-\tickwidth) node[below] {$u_i$};
    
    \draw[ultra thick,domain=-\zhatmax:\zhatmax] plot (\x,{max(0,\x)}) node[above] {$\relu(\hat{z}_i)$};
    \draw[ultra thick,domain=0:\u,green!\fillperc] plot(\x,{max(0,\x)});
    \draw[ultra thick,domain=\l:0,red!\fillperc] plot(\x,{max(0,\x)});
\end{tikzpicture}
